$k$-Neighbor Based Curriculum Sampling for Sequence Prediction

Multi-step ahead prediction in language models is challenging due to the discrepancy between training and test time processes. At test time, a sequence predictor is required to make predictions given past predictions as the input, instead of the past targets that are provided during training. This difference, known as exposure bias, can lead to the compounding of errors along a generated sequence at test time. To improve generalization in neural language models and address compounding errors, we propose \textit{Nearest-Neighbor Replacement Sampling} -- a curriculum learning-based method that gradually changes an initially deterministic teacher policy to a stochastic policy. A token at a given time-step is replaced with a sampled nearest neighbor of the past target with a truncated probability proportional to the cosine similarity between the original word and its top $k$ most similar words. This allows the learner to explore alternatives when the current policy provided by the teacher is sub-optimal or difficult to learn from. The proposed method is straightforward, online and requires little additional memory requirements. We report our findings on two language modelling benchmarks and find that the proposed method further improves performance when used in conjunction with scheduled sampling.

==> notes/adversarial_eval.txt <==
Generative Adversarial Networks (GANs) [12] have been recently applied to generate image captions [8, 22, 6, 31]. Although GANs could provide discriminators to tell apart human and machine generated captions, they differ from our works as our discriminator focuses on evaluation instead of generation. All existing adversarial evaluation approaches define the
generator performance to be inversely proportional to the classification performance of the discriminator, motivated by the intuition that a good generator should produce outputs that are hard for the discriminator to distinguish from real data. The specific configurations differ among the approaches. Im et al. [16] propose to train a pair of GANs and interchange their opponents during testing. Iowe et al. [26] attempt to train a single discriminator on a large corpus of dialogue responses generated by different dialogue systems. Other approaches [17, 4, 21] train one discriminator separately for each model. Different from implicitly generated negative examples by a generator in these work, we incorporate explicitly defined pathological transformations to generate negative examples. Moreover, none of the above literature has verified the effectiveness of their metrics by the correlation with human judgments

==> notes/generic_lm_intro.txt <==
Language modeling is a foundational challenge in natural language and bears relevance to many related tasks such as machine translation, speech recognition, image captioning and question answering ~\cite{mikolov2010recurrent,sutskever2014sequence}. It involves predicting the next token given past token/s in a sequence using a parametric model $f_{\theta}(\cdot)$ parameterized by $\theta$. This is distinctly different from standard supervised learning that assumes the input distribution to be i.i.d, which leads to a non-convex objective even when the loss is convex given the inputs.
\newline
In supervised learning the standard modeling procedure involves training a policy $\hat{\pi}$ to perform actions given an \textit{expert} policy $\pi^{*}$ at each time step $t \in T$. This approach is also known as \textit{teacher forcing}~\cite{williams1989learning}. However, using the past targets $y_{t-n}$ and current input $x_t$ to predict $y_{t+1}$ at training time does not emulate the process at test time where the model is instead required to use its own past predictions $\hat{y}_{t-n}$ to generate the sequence. Sequence predictors can suffer from this discrepancy since they are not trained to use past predictions. This leads to a problem where errors compound along a generated sequence at test time, in the worst case leading to quadratic errors in $T$. Hence, learning from high dimensional and sparsely structured patterns at training time so to generate sequences from the same distribution at test time is a challenge for neural language models (NLM). Beam search is often used to somewhat address this challenge by choosing to greedily search a subset of the most probable trajectories. However, for continuous state spaces generated in NLM's this is less applicable since beam search requires the use of dynamic programming over discrete states. Additionally, this is would can be costly for large vocabularies even if used with discrete state models, particularly when used at training time and can be unsuitable for state transitions that are influenced by long-term dependencies. In such cases, learning from a teacher policy with full-supervision throughout training can be sub-optimal. 
\newline

==> notes/rl_approaches.txt <==
\subsection{Reinforcement Learning Approaches}

The popular policy gradient algorithm REINFORCE ~\cite{williams1992simple} has been adapted for sequence-to-sequence models by Ranzato et al. ~\shortcite{ranzato2015sequence} to allow for learning from task-specific scores (BLEU and ROUGE). The initial policy of REINFORCE is changed to allow for high dimensional action space (as is the case in our work), by instead starting with an optimal policy and slowly transitioning to using the models own predictions. In fact, this strategy is similar in nature to our proposed method, particularly when using an exponential sampling function where the majority of the nearest neighbor replacements is carried out late in training and more exploration is carried out gradually throughout training.

The \textit{Actor-Critic} (AC) model ~\cite{bahdanau2016actor} proposes a critic network that predicts the output token value given the learned policy of an actor network that has access to expert actions and allows optimization on task specific scores. The action value scores are incorporated into the actor network to improve sequence prediction by using temporal difference methods ~\cite{sutton1988learning}. They also showed that combining AC training with log-likelihood resulted in good performance. 


% \subsection{Supervised Learning Methods}
\textit{Reward Augmented Maximum Likelihood} (RML) ~\cite{norouzi2016reward} combine conditional log-likelihood and reward objectives while showing that highest reward is found when the conditional is proportional to the normalized exponentiated rewards. Hence, these scaled rewards are used for smoothing the predicted distribution over states and so the normalized rewards effect the sampling of predicted outputs (tokens in our case). The resulting RML loss is given as $ \sum_{(x,y)\in \mathcal{D}} \{-\sum_{y \in Y}q(y| y^{*}; \tau)\log p_{\theta}(y | x)\}$ where $q(y| y^{*}; \tau)$ is the exponential payoff distribution with temperature parameter $\tau$. This is essentially an expected reward weighted conditional log-likelihood. We too consider the notion of interpolating between the model distribution (i.e scheduled sampling) and reward (i.e dynamically updating the neighborhood distribution via temperature).

\iffalse
RML and regularized expected reward objectives optimize KL divergence between the exponentiated reward and model distributions, but in opposite directions
Similar to RML, this work only requires the additional cost of sampling from a $\mathtt{softmax}$ with temperature.

\iffalse
In regards to improvements made using beam search, we approximate this using the $k$ truncated probability distribution.
\fi

\fi

